ALMA Survey of Lupus Class III Stars: Early Planetesimal Belt Formation and Rapid Disk Dispersal

Class III stars are those in star forming regions without large non-photospheric infrared emission, suggesting recent dispersal of their protoplanetary disks. We observed 30 class III stars in the 1-3 Myr Lupus region with ALMA at ${\sim}856\mu$m, resulting in 4 detections that we attribute to circumstellar dust. Inferred dust masses are $0.036{-}0.093M_\oplus$, ${\sim}1$ order of magnitude lower than any previous measurements; one disk is resolved with radius ${\sim}80$ au. Two class II sources in the field of view were also detected, and 11 other sources, consistent with sub-mm galaxy number counts. Stacking non-detections yields a marginal detection with mean dust mass ${\sim}0.0048M_\oplus$. We searched for gas emission from the CO J=3-2 line, and present its detection to NO Lup inferring a gas mass ($4.9 {\pm} 1.1$) ${\times}10^{-5} M_\oplus$ and gas-to-dust ratio $1.0{\pm}0.4$. Combining our survey with class II sources shows a gap in the disk mass distribution from $0.09{-}2M_\oplus$ for ${>}0.7M_\odot$ Lupus stars, evidence of rapid dispersal of mm-sized dust from protoplanetary disks. The class III disk mass distribution is consistent with a population model of planetesimal belts that go on to replenish the debris disks seen around main sequence stars. This suggests that planetesimal belt formation does not require long-lived protoplanetary disks, i.e., planetesimals form within ${\sim}$2 Myr. While all 4 class III disks are consistent with collisional replenishment, for two the gas and/or mid-IR emission could indicate primordial circumstellar material in the final stages of protoplanetary disk dispersal. Two class III stars without sub-mm detections exhibit hot emission that could arise from ongoing planet formation processes inside ${\sim}1$ au.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
